New Presentations of Thompson's Groups and Applications

We find new presentations for the Thompson's groups $F$, the derived group $F^{'}$ and the intermediate group $D$. These presentations have a common ground in that their relators are the same and only the generating sets differ. As an application of these presentations we extract the following consequences: the cost of the group $F^{'}$ is 1 hence the cost cannot decide the (non)amenability question of $F$; the $II_1$ factor $L(F^{'})$ is inner asymptotically abelian and the reduced $C^*$-algebra of $F$ is not residually finite dimensional.

==> AB.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{AB.pstex}%
\end{picture}%
\setlength{\unitlength}{1533sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10827,4974)(481,-5923)
\end{picture}%


==> X0X1.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{X0X1.pstex}%
\end{picture}%
\setlength{\unitlength}{1533sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(11274,4569)(124,-6418)
\end{picture}%


==> hgraph.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{hgraph.pdf}%
\end{picture}%
\setlength{\unitlength}{1450sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(10734,8214)(259,-7588)
\end{picture}%


==> tildaGi.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{tildaGi.pstex}%
\end{picture}%
\setlength{\unitlength}{1533sp}%
%
\begingroup\makeatletter\ifx\SetFigFontNFSS\undefined%
\gdef\SetFigFontNFSS#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(7449,5109)(349,-4438)
\end{picture}%

